Directed Acyclic Graph Convolutional Networks

Directed acyclic graphs (DAGs) are central to science and engineering applications including causal inference, scheduling, and neural architecture search. In this work, we introduce the DAG Convolutional Network (DCN), a novel graph neural network (GNN) architecture designed specifically for convolutional learning from signals supported on DAGs. The DCN leverages causal graph filters to learn nodal representations that account for the partial ordering inherent to DAGs, a strong inductive bias does not present in conventional GNNs. Unlike prior art in machine learning over DAGs, DCN builds on formal convolutional operations that admit spectral-domain representations. We further propose the Parallel DCN (PDCN), a model that feeds input DAG signals to a parallel bank of causal graph-shift operators and processes these DAG-aware features using a shared multilayer perceptron. This way, PDCN decouples model complexity from graph size while maintaining satisfactory predictive performance. The architectures' permutation equivariance and expressive power properties are also established. Comprehensive numerical tests across several tasks, datasets, and experimental conditions demonstrate that (P)DCN compares favorably with state-of-the-art baselines in terms of accuracy, robustness, and computational efficiency. These results position (P)DCN as a viable framework for deep learning from DAG-structured data that is designed from first (graph) signal processing principles.

==> data/density/density_inf-random-mean_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-5; GraphSAGE-A; GIN-A
1.000000000000000056e-01;9.998000000000000220e-01;9.982000000000000872e-01;8.392000000000001680e-01;9.642000000000000570e-01;9.075999999999999623e-01;5.655999999999997696e-01
2.000000000000000111e-01;9.838000000000000078e-01;9.697999999999999954e-01;6.402000000000001023e-01;8.041999999999999149e-01;6.286000000000000476e-01;1.552000000000000324e-01
2.999999999999999889e-01;9.633999999999999231e-01;9.481999999999999318e-01;5.962000000000001743e-01;7.945999999999997510e-01;4.607999999999999874e-01;7.099999999999999367e-02
4.000000000000000222e-01;8.981999999999997764e-01;8.450000000000001954e-01;5.322000000000000064e-01;7.129999999999998561e-01;3.608000000000000096e-01;3.660000000000000753e-02
5.000000000000000000e-01;7.557999999999998053e-01;6.990000000000000657e-01;4.393999999999999573e-01;5.844000000000000306e-01;2.636000000000000010e-01;2.040000000000000493e-02
5.999999999999999778e-01;7.077999999999998737e-01;6.341999999999999860e-01;3.502000000000000113e-01;5.130000000000000115e-01;1.897999999999999965e-01;1.480000000000000412e-02
6.999999999999999556e-01;5.896000000000001240e-01;5.025999999999999357e-01;2.717999999999999861e-01;3.721999999999999753e-01;1.259999999999999731e-01;1.540000000000000049e-02


==> data/density/density_inf-random-med_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-5; GraphSAGE-A; GIN-A
1.000000000000000056e-01;1.000000000000000000e+00;1.000000000000000000e+00;8.399999999999999689e-01;9.699999999999999734e-01;9.100000000000000311e-01;5.550000000000000488e-01
2.000000000000000111e-01;9.949999999999999956e-01;9.799999999999999822e-01;6.650000000000000355e-01;8.499999999999999778e-01;6.700000000000000400e-01;1.549999999999999989e-01
2.999999999999999889e-01;9.849999999999999867e-01;9.699999999999999734e-01;6.300000000000000044e-01;8.399999999999999689e-01;4.550000000000000155e-01;6.500000000000000222e-02
4.000000000000000222e-01;9.100000000000000311e-01;8.950000000000000178e-01;4.749999999999999778e-01;7.249999999999999778e-01;2.800000000000000266e-01;2.000000000000000042e-02
5.000000000000000000e-01;7.900000000000000355e-01;7.349999999999999867e-01;4.149999999999999800e-01;5.949999999999999734e-01;1.650000000000000078e-01;1.000000000000000021e-02
5.999999999999999778e-01;6.850000000000000533e-01;6.350000000000000089e-01;2.650000000000000133e-01;4.650000000000000244e-01;1.350000000000000089e-01;1.499999999999999944e-02
6.999999999999999556e-01;5.300000000000000266e-01;4.799999999999999822e-01;2.250000000000000056e-01;3.400000000000000244e-01;8.000000000000000167e-02;5.000000000000000104e-03


==> data/density/density_inf-random-prct25_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-5; GraphSAGE-A; GIN-A
1.000000000000000056e-01;1.000000000000000000e+00;1.000000000000000000e+00;8.209999999999999520e-01;9.549999999999999600e-01;8.910000000000000142e-01;4.979999999999999982e-01
2.000000000000000111e-01;9.849999999999999867e-01;9.649999999999999689e-01;5.590000000000000524e-01;7.510000000000000009e-01;5.170000000000000151e-01;8.699999999999999400e-02
2.999999999999999889e-01;9.529999999999999583e-01;9.459999999999999520e-01;4.959999999999999964e-01;7.479999999999999982e-01;3.539999999999999813e-01;4.000000000000000083e-02
4.000000000000000222e-01;8.709999999999999964e-01;7.680000000000000160e-01;3.910000000000000142e-01;5.909999999999999698e-01;2.029999999999999860e-01;1.000000000000000021e-02
5.000000000000000000e-01;6.579999999999999183e-01;5.719999999999999529e-01;2.640000000000000124e-01;3.820000000000000062e-01;9.799999999999998990e-02;9.999999999999965514e-04
5.999999999999999778e-01;5.839999999999999636e-01;4.469999999999999529e-01;1.819999999999999674e-01;2.839999999999999747e-01;1.029999999999999943e-01;9.999999999999965514e-04
6.999999999999999556e-01;4.249999999999999334e-01;3.489999999999999769e-01;1.610000000000000042e-01;1.880000000000000004e-01;7.100000000000000755e-02;0.000000000000000000e+00


==> data/density/density_inf-random-prct75_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-5; GraphSAGE-A; GIN-A
1.000000000000000056e-01;1.000000000000000000e+00;1.000000000000000000e+00;8.759999999999998899e-01;9.829999999999999849e-01;9.489999999999999547e-01;6.079999999999999849e-01
2.000000000000000111e-01;9.989999999999999991e-01;9.939999999999999947e-01;7.369999999999999885e-01;8.850000000000000089e-01;8.009999999999999343e-01;2.229999999999999760e-01
2.999999999999999889e-01;9.989999999999999991e-01;9.899999999999999911e-01;7.109999999999998543e-01;9.190000000000000391e-01;5.409999999999999254e-01;9.500000000000000111e-02
4.000000000000000222e-01;9.539999999999999591e-01;9.469999999999999529e-01;5.639999999999999458e-01;7.820000000000000284e-01;3.669999999999999374e-01;2.999999999999999889e-02
5.000000000000000000e-01;9.509999999999998455e-01;9.090000000000000302e-01;5.529999999999999361e-01;7.709999999999997966e-01;3.259999999999999565e-01;2.799999999999996936e-02
5.999999999999999778e-01;9.309999999999999387e-01;8.699999999999998845e-01;4.719999999999998086e-01;7.099999999999997424e-01;2.349999999999999867e-01;2.000000000000000042e-02
6.999999999999999556e-01;6.259999999999998899e-01;5.619999999999999440e-01;3.099999999999999978e-01;4.679999999999997495e-01;1.229999999999999705e-01;1.499999999999999944e-02


==> data/density/density_inf-random-std_down_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-5; GraphSAGE-A; GIN-A
1.000000000000000056e-01;9.988202041028867439e-01;9.944905526018017472e-01;7.632832034395551357e-01;9.350219260402610200e-01;8.533760200649196381e-01;4.141845450424558872e-01
2.000000000000000111e-01;9.601661260052440916e-01;9.359332020999917567e-01;4.930369611621180370e-01;6.791905603564274418e-01;4.350411200693701241e-01;6.908983799806207859e-02
2.999999999999999889e-01;9.070134767874449278e-01;8.763824533975156372e-01;4.154887385910885356e-01;6.215166674691058324e-01;2.731157971485079772e-01;2.563481511114498040e-02
4.000000000000000222e-01;8.089713050638974723e-01;7.160271346367773626e-01;3.330212862778755833e-01;5.383002575846201898e-01;1.325077311865336116e-01;-1.371341769349404549e-02
5.000000000000000000e-01;5.294963102377689967e-01;4.397202283246917642e-01;1.693506711728391956e-01;3.002967793213178194e-01;4.731537271456390248e-02;-6.092263021493647679e-03
5.999999999999999778e-01;4.748361401418665362e-01;3.711993155902441055e-01;1.238795192652684396e-01;2.370253634842506285e-01;6.912291021076120978e-02;2.702949524872183540e-06
6.999999999999999556e-01;3.633350225951882950e-01;2.582677671693723309e-01;6.809491906189474308e-02;1.171075461719809918e-01;3.257623428698665224e-02;-5.714923632350654703e-03


==> data/density/density_inf-random-std_up_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-5; GraphSAGE-A; GIN-A
1.000000000000000056e-01;1.000779795897113189e+00;1.001909447398198427e+00;9.151167965604452004e-01;9.933780739597390941e-01;9.618239799350802866e-01;7.170154549575435965e-01
2.000000000000000111e-01;1.007433873994755924e+00;1.003666797900008234e+00;7.873630388378821676e-01;9.292094396435723880e-01;8.221588799306299711e-01;2.413101620019380000e-01
2.999999999999999889e-01;1.019786523212554918e+00;1.020017546602484115e+00;7.769112614089117574e-01;9.676833325308936695e-01;6.484842028514919976e-01;1.163651848888550000e-01
4.000000000000000222e-01;9.874286949361020804e-01;9.739728653632230282e-01;7.313787137221243739e-01;8.876997424153795224e-01;5.890922688134664353e-01;8.691341769349406055e-02
5.000000000000000000e-01;9.821036897622306139e-01;9.582797716753084227e-01;7.094493288271607190e-01;8.685032206786822417e-01;4.798846272854361272e-01;4.689226302149365755e-02
5.999999999999999778e-01;9.407638598581331557e-01;8.972006844097558664e-01;5.765204807347316107e-01;7.889746365157493946e-01;3.104770897892387693e-01;2.959729705047513607e-02
6.999999999999999556e-01;8.158649774048118974e-01;7.469322328306275960e-01;4.755050809381052290e-01;6.272924538280189033e-01;2.194237657130133079e-01;3.651492363235065569e-02


==> data/mult_src_id/exp_mult_src_sweep-med_rec.csv <==
xaxis; DCN-T; DCN-30-T; FB-GCNN-4; GNN-A; GraphSAGE-A
1.000000000000000000e+00;9.850000143051147461e-01;8.899999856948852539e-01;1.499999966472387314e-02;5.999999865889549255e-02;1.099999994039535522e-01
2.000000000000000000e+00;6.399999856948852539e-01;5.024999976158142090e-01;5.499999970197677612e-02;9.499999880790710449e-02;1.449999958276748657e-01
3.000000000000000000e+00;5.299999713897705078e-01;4.099999964237213135e-01;1.408333331346511841e-01;1.466666758060455322e-01;2.700000107288360596e-01
4.000000000000000000e+00;5.104166865348815918e-01;4.179166555404663086e-01;2.258333414793014526e-01;2.045833468437194824e-01;3.229166865348815918e-01
5.000000000000000000e+00;4.901666939258575439e-01;4.149166941642761230e-01;2.541666924953460693e-01;2.513333559036254883e-01;3.425000011920928955e-01
6.000000000000000000e+00;5.170000195503234863e-01;4.415000081062316895e-01;2.975000143051147461e-01;2.949999868869781494e-01;3.750833272933959961e-01


==> data/mult_src_id/exp_mult_src_sweep-prct25_rec.csv <==
xaxis; DCN-T; DCN-30-T; FB-GCNN-4; GNN-A; GraphSAGE-A
1.000000000000000000e+00;9.649999737739562988e-01;7.950000166893005371e-01;0.000000000000000000e+00;4.500000178813934326e-02;0.000000000000000000e+00
2.000000000000000000e+00;5.824999809265136719e-01;4.199999868869781494e-01;3.999999910593032837e-02;8.749999850988388062e-02;7.499999832361936569e-03
3.000000000000000000e+00;4.858333170413970947e-01;3.425000011920928955e-01;9.499999880790710449e-02;1.408333331346511841e-01;3.333333414047956467e-03
4.000000000000000000e+00;4.699999988079071045e-01;3.491666316986083984e-01;1.387500017881393433e-01;1.949999928474426270e-01;1.812500059604644775e-01
5.000000000000000000e+00;4.275833368301391602e-01;3.697499930858612061e-01;2.348333299160003662e-01;2.415000200271606445e-01;6.791666895151138306e-02
6.000000000000000000e+00;4.764167070388793945e-01;4.018333554267883301e-01;2.793333530426025391e-01;2.872500121593475342e-01;2.498333305120468140e-01


==> data/mult_src_id/exp_mult_src_sweep-prct75_rec.csv <==
xaxis; DCN-T; DCN-30-T; FB-GCNN-4; GNN-A; GraphSAGE-A
1.000000000000000000e+00;1.000000000000000000e+00;9.700000286102294922e-01;2.000000029802322388e-01;7.500000298023223877e-02;2.649999856948852539e-01
2.000000000000000000e+00;6.974999904632568359e-01;5.774999856948852539e-01;1.225000023841857910e-01;1.024999991059303284e-01;4.025000035762786865e-01
3.000000000000000000e+00;6.091666221618652344e-01;4.716666936874389648e-01;1.783333271741867065e-01;1.558333337306976318e-01;3.633333444595336914e-01
4.000000000000000000e+00;5.724999904632568359e-01;4.783333539962768555e-01;2.737500071525573730e-01;2.141666859388351440e-01;3.683333694934844971e-01
5.000000000000000000e+00;5.442500114440917969e-01;4.779166281223297119e-01;3.174999952316284180e-01;2.608333528041839600e-01;3.925833404064178467e-01
6.000000000000000000e+00;5.610833168029785156e-01;4.719166457653045654e-01;3.480000197887420654e-01;3.046666681766510010e-01;4.202500283718109131e-01


==> data/noise/noise_inf-constant-mean_err.csv <==
xaxis; DCN; SMLP-32; Linear; FB-GCNN-4; GNN-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;1.060755442827939973e-02;1.934631549566984132e-01;9.888450135078866512e-03;6.686858695000409691e-02;1.869209843873977650e-01;3.070481081306934423e-01;3.562551584839820928e-01
5.000000000000000278e-02;1.555147815495729405e-02;1.869818128645420185e-01;5.400616617847810857e-02;8.526182882487773340e-02;1.764787819981575023e-01;3.605231042206287206e-01;3.979471899569034798e-01
1.000000000000000056e-01;1.676402810961008169e-02;1.080023375153541521e-01;6.385993973409294366e-02;5.387252777814865307e-02;1.394457322359085039e-01;3.132181765139103180e-01;4.547020190954208507e-01
1.500000000000000222e-01;1.563752412796020480e-02;1.596588630974292711e-01;7.249153060921761926e-02;3.969689168035984289e-02;1.377621409296989341e-01;3.085269130766391532e-01;5.284498465061188144e-01
2.000000000000000111e-01;2.326080102473497557e-02;1.815007767081260603e-01;1.096494601130226648e-01;7.920599475502967945e-02;1.738750100135803278e-01;3.386161962151527649e-01;5.403159141540527788e-01
2.500000000000000000e-01;2.237630996853113077e-02;1.951918765902519171e-01;1.361570329180053496e-01;5.834010288119315796e-02;1.842698323726653931e-01;2.991392734646797225e-01;5.958022534847259299e-01
3.000000000000000444e-01;2.146119948476553005e-02;1.747291442751884583e-01;1.326808081675699136e-01;5.765782184898853024e-02;1.862708929181098871e-01;3.302325719594955689e-01;5.999488472938537820e-01
3.500000000000000333e-01;2.441171016544103553e-02;1.530205862224102153e-01;1.601356360494403663e-01;6.564117409288883209e-02;2.086207991838455178e-01;2.929528138041496144e-01;6.271452307701110840e-01
4.000000000000000222e-01;2.662621438503265381e-02;2.203822964429855424e-01;1.703447490063320358e-01;6.499446190893649888e-02;2.247678774595260609e-01;3.250625672936439670e-01;6.713879585266113725e-01
4.500000000000000111e-01;2.840333849191665691e-02;2.400871953368186873e-01;1.983384243145195347e-01;7.171162210404873061e-02;2.495286786556243919e-01;3.353132331371307395e-01;6.892370223999023660e-01
5.000000000000000000e-01;3.136769562959670909e-02;2.606800474226474984e-01;1.786087010221922289e-01;7.882076933979988154e-02;2.527719008922577060e-01;4.304907906055450706e-01;7.025550460815429554e-01


==> data/noise/noise_inf-constant-med_err.csv <==
xaxis; DCN; SMLP-32; Linear; FB-GCNN-4; GNN-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;7.963962852954864502e-03;7.322483509778976440e-02;7.126002336974374823e-03;1.892447657883167267e-02;1.446219682693481445e-01;2.438269406557083130e-01;3.020229041576385498e-01
5.000000000000000278e-02;1.128154713660478592e-02;1.119128018617630005e-01;3.545819418136519213e-02;2.957187220454216003e-02;1.088361367583274841e-01;3.543212115764617920e-01;3.774925172328948975e-01
1.000000000000000056e-01;1.437405869364738464e-02;8.306857943534851074e-02;5.146767515087084799e-02;2.863691747188568115e-02;1.153108999133110046e-01;3.042337298393249512e-01;4.272453188896179199e-01
1.500000000000000222e-01;1.523399353027343750e-02;8.719993382692337036e-02;6.178764738100635256e-02;2.810033783316612244e-02;1.277119964361190796e-01;2.432775348424911499e-01;5.027067661285400391e-01
2.000000000000000111e-01;1.944113522768020630e-02;1.318994760513305664e-01;8.140723970153557199e-02;3.268931806087493896e-02;1.351103931665420532e-01;3.013598322868347168e-01;5.051966309547424316e-01
2.500000000000000000e-01;2.270490676164627075e-02;1.178356930613517761e-01;9.885469731070592458e-02;4.125269502401351929e-02;1.729045510292053223e-01;2.785360515117645264e-01;5.892332196235656738e-01
3.000000000000000444e-01;1.878384314477443695e-02;1.068049594759941101e-01;1.034785126725335375e-01;4.078207165002822876e-02;1.752486974000930786e-01;2.938785851001739502e-01;5.722499489784240723e-01
3.500000000000000333e-01;2.106496319174766541e-02;1.158239543437957764e-01;1.383594684620246540e-01;4.487616568803787231e-02;2.024151980876922607e-01;2.102835029363632202e-01;6.225725412368774414e-01
4.000000000000000222e-01;2.590990997850894928e-02;1.776686161756515503e-01;1.712606502588027713e-01;5.613656342029571533e-02;2.151833772659301758e-01;2.580283284187316895e-01;6.352168917655944824e-01
4.500000000000000111e-01;3.005280904471874237e-02;2.067559063434600830e-01;1.461541569185362821e-01;5.162578448653221130e-02;2.267925292253494263e-01;2.589887976646423340e-01;6.842909455299377441e-01
5.000000000000000000e-01;3.127585723996162415e-02;1.542924344539642334e-01;1.366012410319384085e-01;5.253904685378074646e-02;2.470337897539138794e-01;3.986472189426422119e-01;6.964573860168457031e-01


==> data/noise/noise_inf-constant-prct25_err.csv <==
xaxis; DCN; SMLP-32; Linear; FB-GCNN-4; GNN-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;6.418137345463037491e-03;4.674240946769714355e-02;5.838529449617635078e-03;1.616533845663070679e-02;1.126118972897529602e-01;1.654377877712249756e-01;2.033097147941589355e-01
5.000000000000000278e-02;1.045881770551204681e-02;5.054633319377899170e-02;2.720917067523485541e-02;2.163161337375640869e-02;1.014467254281044006e-01;1.335012018680572510e-01;1.833808124065399170e-01
1.000000000000000056e-01;1.288760825991630554e-02;5.360885709524154663e-02;4.280579642847093941e-02;2.060525864362716675e-02;1.081078276038169861e-01;1.873364001512527466e-01;3.509416878223419189e-01
1.500000000000000222e-01;1.392983924597501755e-02;6.247367337346076965e-02;4.741408312952735682e-02;2.532751485705375671e-02;1.119358465075492859e-01;1.565278023481369019e-01;4.067118167877197266e-01
2.000000000000000111e-01;1.692795567214488983e-02;6.905617564916610718e-02;6.328147087829197326e-02;2.508760243654251099e-02;1.237509176135063171e-01;2.083834111690521240e-01;4.638083577156066895e-01
2.500000000000000000e-01;1.563808880746364594e-02;8.264932036399841309e-02;7.821806960522742491e-02;3.182249888777732849e-02;1.454189270734786987e-01;1.771284937858581543e-01;5.218015313148498535e-01
3.000000000000000444e-01;1.550964638590812683e-02;7.878617942333221436e-02;7.926690661888030620e-02;3.109744563698768616e-02;1.458262503147125244e-01;2.073109447956085205e-01;5.217904448509216309e-01
3.500000000000000333e-01;1.415486726909875870e-02;7.992529124021530151e-02;1.158533984964086744e-01;3.305904567241668701e-02;1.795749813318252563e-01;1.430977582931518555e-01;5.643721818923950195e-01
4.000000000000000222e-01;1.818459108471870422e-02;1.008094027638435364e-01;1.090193137395573386e-01;3.779808431863784790e-02;1.951158642768859863e-01;1.854830235242843628e-01;6.091278791427612305e-01
4.500000000000000111e-01;1.626506075263023376e-02;1.200228855013847351e-01;1.066391182035242163e-01;3.893332183361053467e-02;2.123468369245529175e-01;2.184563428163528442e-01;6.508279442787170410e-01
5.000000000000000000e-01;2.009048499166965485e-02;9.233590960502624512e-02;1.239093391484986928e-01;4.557437077164649963e-02;2.225654274225234985e-01;2.646080255508422852e-01;6.688379049301147461e-01


==> data/noise/noise_inf-constant-prct75_err.csv <==
xaxis; DCN; SMLP-32; Linear; FB-GCNN-4; GNN-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;1.190666947513818741e-02;2.502880990505218506e-01;1.545307996540613328e-02;6.355984508991241455e-02;2.293851524591445923e-01;3.345530033111572266e-01;5.426105856895446777e-01
5.000000000000000278e-02;1.411623973399400711e-02;2.264957278966903687e-01;6.105449802779469581e-02;6.214526668190956116e-02;1.709171682596206665e-01;5.267714858055114746e-01;5.386272668838500977e-01
1.000000000000000056e-01;1.684423908591270447e-02;1.275807619094848633e-01;7.959425504723391387e-02;4.885992407798767090e-02;1.412164270877838135e-01;3.959117233753204346e-01;5.618091821670532227e-01
1.500000000000000222e-01;1.798907108604907990e-02;1.914292573928833008e-01;8.545965752674813953e-02;4.261760413646697998e-02;1.465675532817840576e-01;4.251966774463653564e-01;6.467404365539550781e-01
2.000000000000000111e-01;2.478719502687454224e-02;2.518520057201385498e-01;1.417548518987296613e-01;7.630334049463272095e-02;1.615946590900421143e-01;4.578048288822174072e-01;6.209379434585571289e-01
2.500000000000000000e-01;2.534294687211513519e-02;2.529337406158447266e-01;1.870196331241235632e-01;6.939643621444702148e-02;2.168027907609939575e-01;4.178686141967773438e-01;6.704704761505126953e-01
3.000000000000000444e-01;2.548458985984325409e-02;1.903630644083023071e-01;1.704907748060742190e-01;4.704703763127326965e-02;1.988113224506378174e-01;4.791896343231201172e-01;6.561630964279174805e-01
3.500000000000000333e-01;3.039478324353694916e-02;1.921943128108978271e-01;1.951107999100480106e-01;6.634245067834854126e-02;2.323448210954666138e-01;3.583842217922210693e-01;6.913048028945922852e-01
4.000000000000000222e-01;3.102480247616767883e-02;2.966094017028808594e-01;2.043475527634537325e-01;8.267889171838760376e-02;2.429117709398269653e-01;3.938150703907012939e-01;6.937085986137390137e-01
4.500000000000000111e-01;3.420726954936981201e-02;3.487000167369842529e-01;2.888069085299362904e-01;1.011917889118194580e-01;2.775295972824096680e-01;4.098375439643859863e-01;7.075382471084594727e-01
5.000000000000000000e-01;4.081269353628158569e-02;2.762464582920074463e-01;2.170684412547659869e-01;1.007698550820350647e-01;2.846360802650451660e-01;5.644569396972656250e-01;7.197884321212768555e-01


==> data/noise/noise_inf-constant-std_down_err.csv <==
xaxis; DCN; SMLP-32; Linear; FB-GCNN-4; GNN-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;-1.848097499459981988e-03;1.441818793863058057e-01;-4.417817024063594097e-03;4.055155470967292120e-02;1.504394248500466325e-01;2.661439477652311481e-01;2.982294317334890366e-01
5.000000000000000278e-02;2.364997398108243179e-03;1.377192612737417332e-01;3.084337303755549028e-02;6.251215144991874306e-02;1.427050228416919808e-01;3.225875967368483366e-01;3.252819035947323023e-01
1.000000000000000056e-01;3.371845427900553582e-03;7.139089807868004289e-02;4.197746451110513644e-02;3.480918994173407693e-02;1.055680193006992285e-01;2.732469182834029731e-01;3.402952244877815446e-01
1.500000000000000222e-01;4.465860556811094076e-03;1.054209696874022495e-01;5.181530623520863577e-02;2.425383504480123700e-02;9.432138010859489330e-02;2.730981281399726956e-01;3.661341498047113729e-01
2.000000000000000111e-01;7.356246113777161616e-03;1.180958876758813753e-01;7.734518570449525066e-02;5.090983681380749359e-02;1.152556234598159923e-01;2.957215529680252142e-01;3.423382386565209101e-01
2.500000000000000000e-01;7.532506175339220150e-03;1.277458506077527867e-01;1.023592692343027466e-01;3.665242530405521393e-02;1.161004395782947451e-01;2.560497976094484596e-01;3.302771288156509111e-01
3.000000000000000444e-01;6.370982788503169736e-03;1.115007446706295091e-01;9.952993687652972321e-02;3.532616175711154882e-02;1.135853639245033159e-01;2.875721005350351800e-01;3.976284593343735185e-01
3.500000000000000333e-01;8.661023341119289398e-03;9.554857812821866692e-02;1.212301220071286822e-01;4.112126231193542758e-02;1.163650627806782634e-01;2.514216058328747616e-01;3.901743679121136843e-01
4.000000000000000222e-01;9.574630111455918052e-03;1.210515677928924588e-01;1.263867863953404280e-01;4.048846609890460746e-02;1.202466078102588654e-01;2.775975323468446998e-01;4.570305870473385657e-01
4.500000000000000111e-01;1.090220879763364667e-02;1.419756458699703017e-01;1.493603818354429513e-01;4.229355823248624746e-02;1.432941745221614771e-01;2.823997458815574735e-01;4.955606143921613693e-01
5.000000000000000000e-01;1.170923151075839788e-02;1.167617261409759633e-01;1.274355777169604853e-01;4.531494431197643363e-02;1.465130276232957940e-01;3.827372393757105251e-01;5.096629970520734076e-01


==> data/noise/noise_inf-constant-std_err.csv <==
xaxis; DCN; SMLP-32; Linear; FB-GCNN-4; GNN-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;1.245565192773938172e-02;4.928127557039260753e-02;1.430626715914246061e-02;2.631703224033117225e-02;3.648155953735113255e-02;4.090416036546230122e-02;5.802572675049304934e-02
5.000000000000000278e-02;1.318648075684905087e-02;4.926255159080028534e-02;2.316279314092261829e-02;2.274967737495899034e-02;3.377375915646552845e-02;3.793550748378038406e-02;7.266528636217117754e-02
1.000000000000000056e-01;1.339218268170952811e-02;3.661143943667411610e-02;2.188247522298780723e-02;1.906333783641457613e-02;3.387771293520927540e-02;3.997125823050737270e-02;1.144067946076393061e-01
1.500000000000000222e-01;1.117166357114911072e-02;5.423789341002702852e-02;2.067622437400898350e-02;1.544305663555860589e-02;4.344076082110404774e-02;3.542878493666648532e-02;1.623156967014074414e-01
2.000000000000000111e-01;1.590455491095781396e-02;6.340488903224468509e-02;3.230427440852742110e-02;2.829615794122218933e-02;5.861938655376434243e-02;4.289464324712752991e-02;1.979776754975318964e-01
2.500000000000000000e-01;1.484380379319191062e-02;6.744602598249911651e-02;3.379776368370260298e-02;2.168767757713794750e-02;6.816939279437064791e-02;4.308947585523128371e-02;2.655251246690750189e-01
3.000000000000000444e-01;1.509021669626236031e-02;6.322839960455894914e-02;3.315087129104019037e-02;2.233166009187698489e-02;7.268552899360657127e-02;4.266047142446040968e-02;2.023203879594802912e-01
3.500000000000000333e-01;1.575068682432174613e-02;5.747200809419154843e-02;3.890551404231167715e-02;2.451991178095340798e-02;9.225573640316725443e-02;4.153120797127485275e-02;2.369708628579974274e-01
4.000000000000000222e-01;1.705158427357673576e-02;9.933072865009308361e-02;4.395796261099160079e-02;2.450599581003189142e-02;1.045212696492671955e-01;4.746503494679928103e-02;2.143573714792728346e-01
4.500000000000000111e-01;1.750112969428301024e-02;9.811154946684837175e-02;4.897804247907657643e-02;2.941806387156247968e-02;1.062345041334629009e-01;5.291348725557327298e-02;1.936764080077409689e-01
5.000000000000000000e-01;1.965846411883831121e-02;1.439183212816715352e-01;5.117312330523175051e-02;3.350582502782344790e-02;1.062588732689619120e-01;4.775355122983455936e-02;1.928920490294694923e-01


==> data/noise/noise_inf-constant-std_up_err.csv <==
xaxis; DCN; SMLP-32; Linear; FB-GCNN-4; GNN-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;2.306320635601877972e-02;2.427444305270910208e-01;2.419471729422132539e-02;9.318561919033527263e-02;2.234025439247488976e-01;3.479522684961557366e-01;4.142808852344751491e-01
5.000000000000000278e-02;2.873795891180634665e-02;2.362443644553423039e-01;7.716895931940072340e-02;1.080115061998367237e-01;2.102525411546230238e-01;3.984586117044091047e-01;4.706124763190746574e-01
1.000000000000000056e-01;3.015621079131960980e-02;1.446137769520282612e-01;8.574241495708075089e-02;7.293586561456322226e-02;1.733234451711177793e-01;3.531894347444176629e-01;5.691088137030602123e-01
1.500000000000000222e-01;2.680918769910931726e-02;2.138967565074562927e-01;9.316775498322660276e-02;5.513994831591845225e-02;1.812029017508029749e-01;3.439556980133056108e-01;6.907655432075262558e-01
2.000000000000000111e-01;3.916535593569278606e-02;2.449056657403707593e-01;1.419537345215500790e-01;1.075021526962518653e-01;2.324943965673446633e-01;3.815108394622803156e-01;7.382935896515846474e-01
2.500000000000000000e-01;3.722011376172304487e-02;2.626379025727510474e-01;1.699547966017079526e-01;8.002778045833110199e-02;2.524392251670360410e-01;3.422287493199109853e-01;8.613273781538008933e-01
3.000000000000000444e-01;3.655141618102789036e-02;2.379575438797474074e-01;1.658316794586101039e-01;7.998948194086551167e-02;2.589564219117164723e-01;3.728930433839559577e-01;8.022692352533340454e-01
3.500000000000000333e-01;4.016239698976278166e-02;2.104925943166017777e-01;1.990411500917520504e-01;9.016108587384223660e-02;3.008765355870127722e-01;3.344840217754244671e-01;8.641160936281084837e-01
4.000000000000000222e-01;4.367779865860939303e-02;3.197130250930786399e-01;2.143027116173236435e-01;8.950045771896839031e-02;3.292891471087932564e-01;3.725276022404432341e-01;8.857453300058841794e-01
4.500000000000000111e-01;4.590446818619967062e-02;3.381987448036670729e-01;2.473164667935961181e-01;1.011296859756112138e-01;3.557631827890873066e-01;3.882267203927040056e-01;8.829134304076433626e-01
5.000000000000000000e-01;5.102615974843502378e-02;4.045983687043190336e-01;2.297818243274239725e-01;1.123265943676233225e-01;3.590307741612196457e-01;4.782443418353796161e-01;8.954470951110125032e-01


==> data/src_nodes/src_nodes_inf-random-mean_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; FB-GCNN-3; GraphSAGE-A; GIN-A
1.000000000000000000e+01;9.933999999999998387e-01;9.928000000000000158e-01;9.874000000000000554e-01;8.320000000000001839e-01;7.271999999999999575e-01;2.036000000000000032e-01
2.000000000000000000e+01;9.883999999999999453e-01;9.828000000000000069e-01;9.643999999999999240e-01;7.933999999999999941e-01;6.922000000000000375e-01;1.858000000000000207e-01
3.000000000000000000e+01;9.901999999999998581e-01;9.829999999999999849e-01;9.635999999999999011e-01;7.704000000000000847e-01;6.430000000000001270e-01;1.889999999999999736e-01
4.000000000000000000e+01;9.851999999999999647e-01;9.703999999999999293e-01;9.525999999999997803e-01;7.514000000000001789e-01;6.312000000000000943e-01;1.671999999999999875e-01
5.000000000000000000e+01;9.848000000000000087e-01;9.685999999999995724e-01;9.294000000000001149e-01;6.839999999999999414e-01;5.570000000000000506e-01;1.641999999999999849e-01
6.000000000000000000e+01;9.838000000000000078e-01;9.535999999999996701e-01;9.009999999999999121e-01;5.804000000000002490e-01;4.393999999999999018e-01;1.546000000000000152e-01
7.000000000000000000e+01;9.533999999999998032e-01;8.836000000000001631e-01;7.706000000000000627e-01;4.500000000000000666e-01;2.984000000000000541e-01;1.268000000000000238e-01
8.000000000000000000e+01;9.249999999999997113e-01;7.535999999999998256e-01;5.569999999999999396e-01;2.348000000000000087e-01;1.534000000000000086e-01;9.020000000000001628e-02
9.000000000000000000e+01;7.247999999999998888e-01;4.202000000000000179e-01;3.137999999999999678e-01;1.397999999999999798e-01;6.800000000000000488e-02;7.539999999999999480e-02


==> data/src_nodes/src_nodes_inf-random-med_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; FB-GCNN-3; GraphSAGE-A; GIN-A
1.000000000000000000e+01;1.000000000000000000e+00;1.000000000000000000e+00;9.949999999999999956e-01;9.000000000000000222e-01;7.249999999999999778e-01;1.849999999999999978e-01
2.000000000000000000e+01;1.000000000000000000e+00;9.949999999999999956e-01;9.849999999999999867e-01;7.750000000000000222e-01;6.899999999999999467e-01;1.549999999999999989e-01
3.000000000000000000e+01;9.949999999999999956e-01;9.949999999999999956e-01;9.849999999999999867e-01;7.850000000000000311e-01;6.450000000000000178e-01;1.600000000000000033e-01
4.000000000000000000e+01;9.949999999999999956e-01;9.899999999999999911e-01;9.849999999999999867e-01;7.750000000000000222e-01;6.400000000000000133e-01;1.449999999999999900e-01
5.000000000000000000e+01;9.949999999999999956e-01;9.899999999999999911e-01;9.549999999999999600e-01;6.899999999999999467e-01;5.999999999999999778e-01;1.549999999999999989e-01
6.000000000000000000e+01;9.949999999999999956e-01;9.549999999999999600e-01;9.100000000000000311e-01;5.699999999999999512e-01;4.349999999999999978e-01;1.400000000000000133e-01
7.000000000000000000e+01;9.699999999999999734e-01;9.000000000000000222e-01;7.750000000000000222e-01;4.299999999999999933e-01;3.099999999999999978e-01;1.199999999999999956e-01
8.000000000000000000e+01;9.300000000000000488e-01;7.650000000000000133e-01;5.799999999999999600e-01;2.349999999999999867e-01;1.549999999999999989e-01;9.500000000000000111e-02
9.000000000000000000e+01;7.349999999999999867e-01;4.450000000000000067e-01;2.949999999999999845e-01;1.300000000000000044e-01;6.500000000000000222e-02;7.000000000000000666e-02


==> data/src_nodes/src_nodes_inf-random-prct25_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; FB-GCNN-3; GraphSAGE-A; GIN-A
1.000000000000000000e+01;9.949999999999999956e-01;9.899999999999999911e-01;9.799999999999999822e-01;7.399999999999999911e-01;5.550000000000000488e-01;1.199999999999999956e-01
2.000000000000000000e+01;9.849999999999999867e-01;9.849999999999999867e-01;9.549999999999999600e-01;6.650000000000000355e-01;5.400000000000000355e-01;1.199999999999999956e-01
3.000000000000000000e+01;9.899999999999999911e-01;9.799999999999999822e-01;9.649999999999999689e-01;6.199999999999999956e-01;5.500000000000000444e-01;1.049999999999999961e-01
4.000000000000000000e+01;9.849999999999999867e-01;9.799999999999999822e-01;9.399999999999999467e-01;6.850000000000000533e-01;5.300000000000000266e-01;1.100000000000000006e-01
5.000000000000000000e+01;9.799999999999999822e-01;9.499999999999999556e-01;8.750000000000000000e-01;5.949999999999999734e-01;4.600000000000000200e-01;1.000000000000000056e-01
6.000000000000000000e+01;9.699999999999999734e-01;9.449999999999999512e-01;8.399999999999999689e-01;5.350000000000000311e-01;3.950000000000000178e-01;1.199999999999999956e-01
7.000000000000000000e+01;9.300000000000000488e-01;8.449999999999999734e-01;7.249999999999999778e-01;3.750000000000000000e-01;2.300000000000000100e-01;8.500000000000000611e-02
8.000000000000000000e+01;9.000000000000000222e-01;7.249999999999999778e-01;4.849999999999999867e-01;1.950000000000000067e-01;1.199999999999999956e-01;5.500000000000000028e-02
9.000000000000000000e+01;6.899999999999999467e-01;3.599999999999999867e-01;2.550000000000000044e-01;1.000000000000000056e-01;4.000000000000000083e-02;5.000000000000000278e-02


==> data/src_nodes/src_nodes_inf-random-prct75_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; FB-GCNN-3; GraphSAGE-A; GIN-A
1.000000000000000000e+01;1.000000000000000000e+00;1.000000000000000000e+00;1.000000000000000000e+00;9.549999999999999600e-01;8.850000000000000089e-01;2.700000000000000178e-01
2.000000000000000000e+01;1.000000000000000000e+00;1.000000000000000000e+00;1.000000000000000000e+00;9.300000000000000488e-01;8.399999999999999689e-01;2.399999999999999911e-01
3.000000000000000000e+01;1.000000000000000000e+00;1.000000000000000000e+00;9.949999999999999956e-01;8.950000000000000178e-01;7.950000000000000400e-01;2.750000000000000222e-01
4.000000000000000000e+01;1.000000000000000000e+00;1.000000000000000000e+00;9.949999999999999956e-01;8.449999999999999734e-01;7.750000000000000222e-01;2.399999999999999911e-01
5.000000000000000000e+01;1.000000000000000000e+00;1.000000000000000000e+00;9.899999999999999911e-01;7.900000000000000355e-01;6.600000000000000311e-01;1.950000000000000067e-01
6.000000000000000000e+01;1.000000000000000000e+00;9.949999999999999956e-01;9.499999999999999556e-01;6.350000000000000089e-01;5.250000000000000222e-01;2.049999999999999878e-01
7.000000000000000000e+01;9.899999999999999911e-01;9.549999999999999600e-01;8.249999999999999556e-01;5.050000000000000044e-01;3.449999999999999734e-01;1.549999999999999989e-01
8.000000000000000000e+01;9.599999999999999645e-01;8.000000000000000444e-01;6.400000000000000133e-01;2.700000000000000178e-01;1.900000000000000022e-01;1.150000000000000050e-01
9.000000000000000000e+01;7.800000000000000266e-01;4.949999999999999956e-01;3.599999999999999867e-01;1.700000000000000122e-01;8.500000000000000611e-02;8.500000000000000611e-02


==> data/src_nodes/src_nodes_inf-random-std_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; FB-GCNN-3; GraphSAGE-A; GIN-A
1.000000000000000000e+01;1.369087287209987819e-02;1.265543361564510846e-02;2.025438224187546543e-02;1.435827287663805352e-01;1.798615022732769075e-01;1.126190037249486658e-01
2.000000000000000000e+01;1.895890292184650508e-02;3.388450973527579874e-02;5.150378626858417158e-02;1.544779595929464677e-01;1.743162643014127822e-01;1.066647083153560993e-01
3.000000000000000000e+01;1.330263131865272452e-02;2.315167380558045065e-02;4.987023160162783186e-02;1.446230963573937878e-01;1.899736823878507841e-01;1.284912448379266214e-01
4.000000000000000000e+01;2.567021620477708682e-02;5.353354088793305793e-02;8.000149998593775180e-02;1.303036453826215968e-01;1.508660332878146437e-01;8.636063918244236970e-02
5.000000000000000000e+01;2.304256930118688679e-02;3.866574711550262861e-02;7.555554248365899117e-02;1.433038729413828594e-01;1.598499296215047105e-01;1.021829731413213538e-01
6.000000000000000000e+01;1.674992537296809969e-02;5.090225928188255727e-02;5.660388679233963050e-02;9.469868003303952286e-02;9.894766293349226138e-02;6.417039815989925011e-02
7.000000000000000000e+01;4.073622466552341559e-02;8.218905036560526789e-02;1.079010657964044329e-01;1.005186549850324851e-01;9.525460618783744560e-02;6.363772466077020906e-02
8.000000000000000000e+01;4.388621651498338105e-02;9.608870901411883936e-02;1.305143670252436328e-01;6.017441316705963994e-02;5.212907058446371311e-02;3.154298654217764508e-02
9.000000000000000000e+01;1.031356388451635103e-01;1.116197115208599905e-01;9.090962545297391617e-02;4.936557504982597155e-02;3.828837943815329575e-02;3.526811591225139514e-02


==> data/src_nodes/src_nodes_inf-random-std_down_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; FB-GCNN-3; GraphSAGE-A; GIN-A
1.000000000000000000e+01;9.797091271278999258e-01;9.801445663843548761e-01;9.671456177581245761e-01;6.884172712336196209e-01;5.473384977267230500e-01;9.098099627505133735e-02
2.000000000000000000e+01;9.694410970781534020e-01;9.489154902647242151e-01;9.128962137314157177e-01;6.389220404070534709e-01;5.178837356985872553e-01;7.913529168464392138e-02
3.000000000000000000e+01;9.768973686813471335e-01;9.598483261944195100e-01;9.137297683983720553e-01;6.257769036426062970e-01;4.530263176121493429e-01;6.050875516207335214e-02
4.000000000000000000e+01;9.595297837952229125e-01;9.168664591120668783e-01;8.725985000140620285e-01;6.210963546173785543e-01;4.803339667121854228e-01;8.083936081755761782e-02
5.000000000000000000e+01;9.617574306988131427e-01;9.299342528844969369e-01;8.538444575163410821e-01;5.406961270586170265e-01;3.971500703784953679e-01;6.201702685867863107e-02
6.000000000000000000e+01;9.670500746270318526e-01;9.026977407181171476e-01;8.443961132076602816e-01;4.857013199669607539e-01;3.404523370665076265e-01;9.042960184010076508e-02
7.000000000000000000e+01;9.126637753344764015e-01;8.014109496343948535e-01;6.626989342035956021e-01;3.494813450149675815e-01;2.031453938121626224e-01;6.316227533922981474e-02
8.000000000000000000e+01;8.811137834850163442e-01;6.575112909858810140e-01;4.264856329747562791e-01;1.746255868329403826e-01;1.012709294155362955e-01;5.865701345782237119e-02
9.000000000000000000e+01;6.216643611548363646e-01;3.085802884791400413e-01;2.228903745470260378e-01;9.043442495017400828e-02;2.971162056184670913e-02;4.013188408774859967e-02


==> data/src_nodes/src_nodes_inf-random-std_up_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; FB-GCNN-3; GraphSAGE-A; GIN-A
1.000000000000000000e+01;1.007090872872099752e+00;1.005455433615645155e+00;1.007654382241875535e+00;9.755827287663807468e-01;9.070615022732768651e-01;3.162190037249486552e-01
2.000000000000000000e+01;1.007358902921846378e+00;1.016684509735275910e+00;1.015903786268584019e+00;9.478779595929465174e-01;8.665162643014128196e-01;2.924647083153560922e-01
3.000000000000000000e+01;1.003502631318652583e+00;1.006151673805580460e+00;1.013470231601627747e+00;9.150230963573938725e-01;8.329736823878508556e-01;3.174912448379265673e-01
4.000000000000000000e+01;1.010870216204777128e+00;1.023933540887933091e+00;1.032601499985937643e+00;8.817036453826218034e-01;7.820660332878147658e-01;2.535606391824423711e-01
5.000000000000000000e+01;1.007842569301186986e+00;1.007265747115502208e+00;1.004955542483659148e+00;8.273038729413828563e-01;7.168499296215047334e-01;2.663829731413213109e-01
6.000000000000000000e+01;1.000549925372968163e+00;1.004502259281882193e+00;9.576038867923395426e-01;6.750986800330397442e-01;5.383476629334921215e-01;2.187703981598992653e-01
7.000000000000000000e+01;9.941362246655232049e-01;9.657890503656054726e-01;8.785010657964045233e-01;5.505186549850324962e-01;3.936546061878374858e-01;1.904377246607702467e-01
8.000000000000000000e+01;9.688862165149830785e-01;8.496887090141186372e-01;6.875143670252436001e-01;2.949744131670596348e-01;2.055290705844637356e-01;1.217429865421776614e-01
9.000000000000000000e+01;8.279356388451634130e-01;5.318197115208600501e-01;4.047096254529738979e-01;1.891655750498259514e-01;1.062883794381533076e-01;1.106681159122513969e-01

